Probabilistic Prompt Learning for Dense Prediction

Recent progress in deterministic prompt learning has become a promising alternative to various downstream vision tasks, enabling models to learn powerful visual representations with the help of pre-trained vision-language models. However, this approach results in limited performance for dense prediction tasks that require handling more complex and diverse objects, since a single and deterministic description cannot sufficiently represent the entire image. In this paper, we present a novel probabilistic prompt learning to fully exploit the vision-language knowledge in dense prediction tasks. First, we introduce learnable class-agnostic attribute prompts to describe universal attributes across the object class. The attributes are combined with class information and visual-context knowledge to define the class-specific textual distribution. Text representations are sampled and used to guide the dense prediction task using the probabilistic pixel-text matching loss, enhancing the stability and generalization capability of the proposed method. Extensive experiments on different dense prediction tasks and ablation studies demonstrate the effectiveness of our proposed method.

==> flow.txt <==
1. Introduction
1.1 왜 vlm을 dense precition에 써야하는지? + Vlm이 무엇인지?
- Dense prediction tasks(semantic segmentation, instance segmentation, object detection)등이 pre-training + fine tuning 전략으로 성능 향상을 보여왔다.
- 이러한 과정이 VLM(CLIP)을 통해 기존의 ImageNet pre-trained model보다 좋은 성능을 보인다.(증거: Denseclip)
- vlm(especially CLIP)이 무엇인지 + Prompt에대한 설명
1.2 Prompt learning에 관한 설명 + 기존 방법들을 deterministic prompt learning으로 정의
- Prompt learning 설명 (NLP to vision)
- visual context bias를 사용하는 prompt learning 설명
- 그리고 dense prediction task에 적용된 prompt learning 설명
1.3 이러한 deterministic prompt learning의 문제점 제기
- dense prediction의 guide로 사용하기 위해서는 pixel-text similarity를 주로 사용하는데 이를 위해서는 general text representation이 아닌 grenular text representation set이 필요함
- 이를 위해서 각각 다른 attribute를 볼 수 있는 description들이 필요함.
- 또한, visual context는 deterministic 하게 정의 되는게 아님. 예를 들면 위치를 설명하는 description은 다양하게 표현 가능함.
- 그러기 때문에 이러한 visual context를 variance로 가지는 prompt distribution을 추정해야함

1.4 제안 방법
- context decoder를 통해 Class-attribute prompt를 mean으로 하는 variance를 구함
- 그러면 class마다 n개의 attribute distribution을 만들 수 있음. 
- 각각의 Distribution을 gaussian distribution으로 정의함. 
- class마다 distribution은 MoG로 표현 가능
- MoG를 optimization하고 해당 mog에서 sampling

1.5 summary

2. related work 
- vlm + prompt learning, probabilistic embedding, uncertainty 설명

3. method
3.1 clip모델의 구조 및 objective 설명
- CLIP, prediction probability 설명
- COOP, PRODA objective 설명
- Denseclip또한 objective 설명 및 구조에 관한 간략적인 설명 추가

3.2 class agnostic attribute 방법 
3.3 probabilistic prompt learning 방법
3.4 total objective 설명

4. 실험
- experimental detail
- semantic seg
- instance seg and object detection
- ablation study
 : 
